LENS-GRF: Permutation-Invariant Lesion Evidence Network with Gated Residual Fusion for Acne Severity Grading and Multi-Rater Clinical Oracle Analysis

Localized lesion evidence may improve automated acne severity grading, but detector errors and differences in clinical grading criteria can limit generalization. We evaluated LENS-GRF, a lesion evidence network with permutation-invariant aggregation and gated residual fusion that combines a global Vision Transformer with lesion-region embeddings derived from YOLO11s proposals. Fully automated four-class grading was evaluated on 292 held-out ACNE04 images and, without external adaptation, on 200 PLSBRACNE01 participants represented by 600 facial views. Annotation-assisted inference used registered lesion boxes from three dermatologists in a matched subset of 148 participants. Performance measures included accuracy, macro-averaged precision, sensitivity, and one-versus-rest specificity. Paired comparisons used exact McNemar tests with Holm adjustment. On ACNE04, automated LENS-GRF achieved 80.82% accuracy, 78.80% macro precision, 78.92% sensitivity, and 92.78% specificity. With supplied lesion boxes, internal accuracy averaged 95.89% across three seeds. On the full external cohort, automated LENS-GRF achieved 35.00% accuracy, compared with 42.50% for an independently trained global baseline. External macro precision, sensitivity, and specificity for LENS-GRF were 50.52%, 34.31%, and 78.19%, respectively. In the matched subset, accuracy using Doctor A's lesion annotations was 47.97%, compared with 35.14% for automated inference (unadjusted $p = 0.0094$; Holm-adjusted $p = 0.0846$). Strong internal performance with supplied lesion annotations did not translate into reliable automated grading on the external cohort. More reliable lesion detection, modelling that accounts for differences in grading criteria, and independent validation are needed before clinical use.

==> README_FIRST.txt <==
Results in Engineering (RIE) - Overleaf upload package
==================================================
Main document: main.tex
Compiler: pdfLaTeX (Normal mode, NOT Fast/draft)

THIS IS A REFERENCE-STYLE CONVERSION, NOT A MANUSCRIPT SCIENTIFIC REVISION.

Changes relative to uploaded MLWA project:
  1. natbib author-year -> numeric square-bracketed citations.
  2. Four Related Work table labels and one Data Availability citation converted to numeric conventions.
  2a. Table 1 columns set ragged-right for readable citation/label wrapping.
  3. Active bibliography -> references_numbered_RIE.tex, [1]-[23] in first citation order.
  4. Template comments changed to Results in Engineering. All cited keys preserved.

All scientific prose (except the five reference-label rewrites), experiments, results,
figures, math, statistical values and author statements are preserved.

Do not load more than one reference list. The authoryear and earlier numbered files
are retained as inactive backups.

Not yet verified for final submission: active Ethics/Funding declarations, author-approved
AI disclosure, software availability, patient-image publication permissions,
critical matched ablations, and editorial acceptance. Refer to the complete
research audit in the project conversation.

Please read RIE_MANUAL_REFERENCE_CONVERSION.md for exact old->new substitutions.

